On superconvergence of Runge-Kutta convolution quadrature for the wave equation

The semidiscretization of a sound soft scattering problem modelled by the wave equation is analyzed. The spatial treatment is done by integral equation methods. Two temporal discretizations based on Runge-Kutta convolution quadrature are compared: one relies on the incoming wave as input data and the other one is based on its temporal derivative. The convergence rate of the latter is shown to be higher than previously established in the literature. Numerical results indicate sharpness of the analysis. The proof hinges on a novel estimate on the Dirichlet-to-Impedance map for certain Helmholtz problems. Namely, the frequency dependence can be lowered by one power of $\abs{s}$(up to a logarithmic term for polygonal domains) compared to the Dirichlet-to-Neumann map.

==> figures/data/error_new_radau3_mod.csv <==
n,e
8,1.339643084291308
16,0.4116459417302815
32,0.05223970549020788
64,0.003357202303283814
128,0.0001235860239694025
256,4.000528876524945e-06
512,1.255582616798406e-07
1024,3.928346974094231e-09




==> figures/data/error_new_radau3_std.csv <==
n,e
8,1.462845330347261
16,0.5829033601576892
32,0.112238535764888
64,0.0147608571523716
128,0.001991688771919411
256,0.0002502105853735239
512,3.136682827485637e-05
1024,3.921073197399848e-06
2048,4.894958680907776e-07



==> figures/data/error_new_radau5_mod.csv <==
n,e
5,0.7370157898082981
7,0.4810196053864567
9,0.2532142720461681
11,0.08632446688320716
15,0.03952802017729778
19,0.007322420840308199
25,0.001071493555298526
33,0.000115855448173049
42,2.818048754065956e-05
55,4.510189448177083e-06
72,1.22168485004028e-06



==> figures/data/error_new_radau5_modified.csv <==
n,e
5,0.73701579
7,0.481019605
9,0.253214272
11,0.0863244669
15,0.0395280202
19,0.00732242084
25,0.00107149356
33,0.000115855448
42,2.81804875e-05
55,4.51018945e-06
72,1.22168485e-06
93,3.50134213e-07
121,6.23242897e-08
157,1.04719709e-08


==> figures/data/error_new_radau5_standard.csv <==
n,e
5,0.959844673
7,0.832507392
9,0.694447071
11,0.366111803
15,0.100031076
19,0.0286490132
25,0.0100605777
33,0.00277296561
42,0.000748876005
55,0.000224210305
72,5.58142543e-05
93,1.59371583e-05
121,4.62722326e-06
157,1.2267712e-06

